Learning MPC for Interaction-Aware Autonomous Driving: A Game-Theoretic Approach

We consider the problem of interaction-aware motion planning for automated vehicles in general traffic situations. We model the interaction between the controlled vehicle and surrounding road users using a generalized potential game, in which each road user is assumed to minimize a common cost function subject to shared (collision avoidance) constraints. We propose a quadratic penalty method to deal with the shared constraints and solve the resulting optimal control problem online using an Augmented Lagrangian method based on PANOC. Secondly, we present a simple methodology for learning preferences and constraints of other road users online, based on observed behavior. Through extensive simulations in a highway merging scenario, we demonstrate the practical efficacy of the overall approach as well as the benefits of the proposed online learning scheme.

==> experiments/merging_scenario_ECC/False-False-False/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.000629000000000,   0.040606000000000,   0.011072745454545,   0.008279268890028


==> experiments/merging_scenario_ECC/False-False-False/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.001608000000000,   0.032909000000000,   0.012972854545455,   0.008424630537177


==> experiments/merging_scenario_ECC/False-False-False/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001823200000217,   0.042110200000025,   0.012413152727293,   0.008285759594587


==> experiments/merging_scenario_ECC/False-False-False/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.003467600001386,   0.034515299999839,   0.014690109091018,   0.008465440280115


==> experiments/merging_scenario_ECC/False-False-False/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  35.781149279532912


==> experiments/merging_scenario_ECC/False-False-False/analyze/closed_loop_cost_1.csv <==
Closed loop cost
   8.343460622154177


==> experiments/merging_scenario_ECC/False-False-False/analyze/closed_loop_potential.csv <==
Closed loop potential
  44.124609901687073


==> experiments/merging_scenario_ECC/False-False-False/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.009540914125195


==> experiments/merging_scenario_ECC/False-False-False/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.009540914125195


==> experiments/merging_scenario_ECC/False-False-False/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.009897554518235


==> experiments/merging_scenario_ECC/False-False-False/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.009779006165849


==> experiments/merging_scenario_ECC/False-False-True/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.006639000000000,   0.100876000000000,   0.034285218181818,   0.038435817623050


==> experiments/merging_scenario_ECC/False-False-True/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.007924000000000,   0.100993000000000,   0.040057090909091,   0.040149693688981


==> experiments/merging_scenario_ECC/False-False-True/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.007905700000265,   0.102305500000512,   0.035617441818216,   0.038464810883920


==> experiments/merging_scenario_ECC/False-False-True/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.009531899999274,   0.102750099998957,   0.041785094545544,   0.040141938326900


==> experiments/merging_scenario_ECC/False-False-True/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  46.110362777056388


==> experiments/merging_scenario_ECC/False-False-True/analyze/closed_loop_cost_1.csv <==
Closed loop cost
  79.386945065280912


==> experiments/merging_scenario_ECC/False-False-True/analyze/closed_loop_potential.csv <==
Closed loop potential
 125.497307842337321


==> experiments/merging_scenario_ECC/False-False-True/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   3.666908126826746


==> experiments/merging_scenario_ECC/False-False-True/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   3.666908126826746


==> experiments/merging_scenario_ECC/False-False-True/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   4.041286553440560


==> experiments/merging_scenario_ECC/False-False-True/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
  10.366721092182466


==> experiments/merging_scenario_ECC/False-True-False/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.003011000000000,   0.100883000000000,   0.024133763636364,   0.021642212067215


==> experiments/merging_scenario_ECC/False-True-False/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.001686000000000,   0.100864000000000,   0.021959127272727,   0.033852258119957


==> experiments/merging_scenario_ECC/False-True-False/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.004332900000009,   0.102193199998510,   0.025462410909015,   0.021688963166240


==> experiments/merging_scenario_ECC/False-True-False/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.003523199999108,   0.102777600000991,   0.023712221818079,   0.033908173247971


==> experiments/merging_scenario_ECC/False-True-False/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  35.021799253824689


==> experiments/merging_scenario_ECC/False-True-False/analyze/closed_loop_cost_1.csv <==
Closed loop cost
  39.531251187609818


==> experiments/merging_scenario_ECC/False-True-False/analyze/closed_loop_potential.csv <==
Closed loop potential
  74.553050441434507


==> experiments/merging_scenario_ECC/False-True-False/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/False-True-False/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/False-True-False/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.944013692362703


==> experiments/merging_scenario_ECC/False-True-False/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   3.997096428821329


==> experiments/merging_scenario_ECC/False-True-True/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.000511000000000,   0.008441000000000,   0.002539963636364,   0.001794944283396


==> experiments/merging_scenario_ECC/False-True-True/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.000834000000000,   0.008405000000000,   0.003487163636364,   0.001956008698286


==> experiments/merging_scenario_ECC/False-True-True/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001766299999872,   0.009616399998777,   0.003948381818125,   0.001762576664944


==> experiments/merging_scenario_ECC/False-True-True/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.002649699999893,   0.010077199998705,   0.005259992727456,   0.001929560505632


==> experiments/merging_scenario_ECC/False-True-True/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  18.447827925019151


==> experiments/merging_scenario_ECC/False-True-True/analyze/closed_loop_cost_1.csv <==
Closed loop cost
  17.727964037254612


==> experiments/merging_scenario_ECC/False-True-True/analyze/closed_loop_potential.csv <==
Closed loop potential
  36.175791962273763


==> experiments/merging_scenario_ECC/False-True-True/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/False-True-True/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/False-True-True/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/False-True-True/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-False-False/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.000736000000000,   0.059985000000000,   0.013096218181818,   0.010867289257535


==> experiments/merging_scenario_ECC/True-False-False/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.001848000000000,   0.038985000000000,   0.013344236363636,   0.008865444579866


==> experiments/merging_scenario_ECC/True-False-False/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001992900000914,   0.061432599999534,   0.014431978181760,   0.010867278253922


==> experiments/merging_scenario_ECC/True-False-False/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.003668499999549,   0.040566499999841,   0.015086743636559,   0.008838085582485


==> experiments/merging_scenario_ECC/True-False-False/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  35.781581697442292


==> experiments/merging_scenario_ECC/True-False-False/analyze/closed_loop_cost_1.csv <==
Closed loop cost
   8.343613337134594


==> experiments/merging_scenario_ECC/True-False-False/analyze/closed_loop_potential.csv <==
Closed loop potential
  44.125195034576898


==> experiments/merging_scenario_ECC/True-False-False/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.009782358137109


==> experiments/merging_scenario_ECC/True-False-False/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.009782358137109


==> experiments/merging_scenario_ECC/True-False-False/analyze/learning_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001239000000000,   0.101903000000000,   0.030674018518519,   0.043004411630493


==> experiments/merging_scenario_ECC/True-False-False/analyze/learning_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.057679199999257,   0.159954900000230,   0.088669037036939,   0.042461137046312


==> experiments/merging_scenario_ECC/True-False-False/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.009782358137109


==> experiments/merging_scenario_ECC/True-False-False/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.009858997881121


==> experiments/merging_scenario_ECC/True-False-False/iter/belief_0_1_0.dat <==
    1.0000000000	   10.0000000000
    2.0000000000	   10.0000000001
    3.0000000000	   10.0000000020
    4.0000000000	   10.0000000166
    5.0000000000	   10.0000000107
    6.0000000000	   10.0000000089
    7.0000000000	    9.9999999920
    8.0000000000	    9.9999999968
    9.0000000000	    9.9999999943
   10.0000000000	   10.0000000025
   11.0000000000	   10.0000000171
   12.0000000000	   10.0000000162
   13.0000000000	   10.0000000076
   14.0000000000	   10.0000000035
   15.0000000000	   10.0000000121
   16.0000000000	   10.0000000121
   17.0000000000	   10.0000000166
   18.0000000000	   10.0000000157
   19.0000000000	   10.0000000167
   20.0000000000	   10.0000000160
   21.0000000000	   10.0000000121
   22.0000000000	   10.0000000125
   23.0000000000	   10.0000000126
   24.0000000000	   10.0000000124
   25.0000000000	   10.0000000124
   26.0000000000	   10.0000000124
   27.0000000000	   10.0000000126
   28.0000000000	    9.9999963412
   29.0000000000	    9.9999933693
   30.0000000000	    9.9999925606
   31.0000000000	    9.9999920237
   32.0000000000	    9.9999919625
   33.0000000000	    9.9999919730
   34.0000000000	    9.9999919771
   35.0000000000	    9.9999919760
   36.0000000000	    9.9999919759
   37.0000000000	    9.9999919560
   38.0000000000	    9.9999919600
   39.0000000000	    9.9999919850
   40.0000000000	    9.9999919838
   41.0000000000	    9.9999919459
   42.0000000000	    9.9999845406
   43.0000000000	    9.9999395660
   44.0000000000	    9.9998993685
   45.0000000000	    9.9998473106
   46.0000000000	    9.9997716011
   47.0000000000	    9.9997280299
   48.0000000000	    9.9996544885
   49.0000000000	    9.9996103170
   50.0000000000	    9.9995824867
   51.0000000000	    9.9995535311
   52.0000000000	    9.9995409512
   53.0000000000	    9.9995333395
   54.0000000000	    9.9995297445
   55.0000000000	    9.9995279427


==> experiments/merging_scenario_ECC/True-False-True/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.003197000000000,   0.036776000000000,   0.011778563636364,   0.007990071117589


==> experiments/merging_scenario_ECC/True-False-True/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.004236000000000,   0.034391000000000,   0.013351290909091,   0.007906545814410


==> experiments/merging_scenario_ECC/True-False-True/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.004572499999995,   0.038063399999373,   0.013108969090800,   0.007972518217533


==> experiments/merging_scenario_ECC/True-False-True/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.005919599998379,   0.036002799999551,   0.015048398181832,   0.007884890392872


==> experiments/merging_scenario_ECC/True-False-True/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  35.835953190087650


==> experiments/merging_scenario_ECC/True-False-True/analyze/closed_loop_cost_1.csv <==
Closed loop cost
   8.636695855730428


==> experiments/merging_scenario_ECC/True-False-True/analyze/closed_loop_potential.csv <==
Closed loop potential
  44.472649045818088


==> experiments/merging_scenario_ECC/True-False-True/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.008631400879731


==> experiments/merging_scenario_ECC/True-False-True/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.008631400879731


==> experiments/merging_scenario_ECC/True-False-True/analyze/learning_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001593000000000,   0.102345000000000,   0.042757425925926,   0.026593030479740


==> experiments/merging_scenario_ECC/True-False-True/analyze/learning_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.059647000000041,   0.159295999999813,   0.099722548148209,   0.026356503398588


==> experiments/merging_scenario_ECC/True-False-True/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.009880553248384


==> experiments/merging_scenario_ECC/True-False-True/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.009859211484988


==> experiments/merging_scenario_ECC/True-False-True/iter/belief_0_1_0.dat <==
    1.0000000000	    0.0200000000
    2.0000000000	    0.0400876023
    3.0000000000	    0.0705225359
    4.0000000000	    0.1240540025
    5.0000000000	    0.2058864344
    6.0000000000	    0.2653898376
    7.0000000000	    0.3023720177
    8.0000000000	    0.3296765814
    9.0000000000	    0.3514361224
   10.0000000000	    0.3696522894
   11.0000000000	    0.3856148309
   12.0000000000	    0.3990164643
   13.0000000000	    0.4117630676
   14.0000000000	    0.4234154201
   15.0000000000	    0.4344102268
   16.0000000000	    0.4446877926
   17.0000000000	    0.4543566030
   18.0000000000	    0.4634170218
   19.0000000000	    0.4720147768
   20.0000000000	    0.4802075630
   21.0000000000	    0.4879353928
   22.0000000000	    0.4953440302
   23.0000000000	    0.5025816408
   24.0000000000	    0.5092920423
   25.0000000000	    0.5098484698
   26.0000000000	    0.5110033054
   27.0000000000	    0.5175494679
   28.0000000000	    0.5185226618
   29.0000000000	    0.5137847525
   30.0000000000	    0.5037622845
   31.0000000000	    0.4940066364
   32.0000000000	    0.4872894040
   33.0000000000	    0.4872886206
   34.0000000000	    0.4901542156
   35.0000000000	    0.4940346257
   36.0000000000	    0.4987288904
   37.0000000000	    0.4992683382
   38.0000000000	    0.4949472116
   39.0000000000	    0.4864143791
   40.0000000000	    0.4751794384
   41.0000000000	    0.4643664369
   42.0000000000	    0.4560725093
   43.0000000000	    0.4510115208
   44.0000000000	    0.4478316957
   45.0000000000	    0.4460387995
   46.0000000000	    0.4449600503
   47.0000000000	    0.4446828252
   48.0000000000	    0.4446166222
   49.0000000000	    0.4446102692
   50.0000000000	    0.4446104651
   51.0000000000	    0.4446083724
   52.0000000000	    0.4446064044
   53.0000000000	    0.4446052938
   54.0000000000	    0.4446050430
   55.0000000000	    0.4446049708


==> experiments/merging_scenario_ECC/True-True-False/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.000581000000000,   0.093539000000000,   0.012762745454545,   0.023224075682727


==> experiments/merging_scenario_ECC/True-True-False/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.000666000000000,   0.016647000000000,   0.004052963636364,   0.002669274289960


==> experiments/merging_scenario_ECC/True-True-False/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001858800000264,   0.094936999999845,   0.014138607272881,   0.023256708967593


==> experiments/merging_scenario_ECC/True-True-False/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.002202499999839,   0.019044200000280,   0.005835258181833,   0.002695957353308


==> experiments/merging_scenario_ECC/True-True-False/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  19.922375931292368


==> experiments/merging_scenario_ECC/True-True-False/analyze/closed_loop_cost_1.csv <==
Closed loop cost
  16.034977307647452


==> experiments/merging_scenario_ECC/True-True-False/analyze/closed_loop_potential.csv <==
Closed loop potential
  35.957353238939817


==> experiments/merging_scenario_ECC/True-True-False/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-False/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-False/analyze/learning_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001260000000000,   0.103011000000000,   0.025502481481481,   0.038132995585014


==> experiments/merging_scenario_ECC/True-True-False/analyze/learning_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.057703200000105,   0.165604299998449,   0.083558585185225,   0.038032202965990


==> experiments/merging_scenario_ECC/True-True-False/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.001474581891823


==> experiments/merging_scenario_ECC/True-True-False/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-False/iter/belief_0_1_0.dat <==
    1.0000000000	   10.0000000000
    2.0000000000	    9.9235516292
    3.0000000000	    9.3110108689
    4.0000000000	    8.5667265852
    5.0000000000	    8.0100003691
    6.0000000000	    7.7103622222
    7.0000000000	    4.5672989985
    8.0000000000	    4.0865558824
    9.0000000000	    3.6918719505
   10.0000000000	    1.3735285210
   11.0000000000	    0.0958871184
   12.0000000000	    0.0279329622
   13.0000000000	    0.0218664234
   14.0000000000	    0.0168735636
   15.0000000000	    0.0121114541
   16.0000000000	    0.0183424011
   17.0000000000	    0.0142355830
   18.0000000000	    0.0193557141
   19.0000000000	    0.0160787812
   20.0000000000	    0.0212959451
   21.0000000000	    0.0190551788
   22.0000000000	    0.0207058091
   23.0000000000	    0.0206942665
   24.0000000000	    0.0207600161
   25.0000000000	    0.0208610659
   26.0000000000	    0.0207928510
   27.0000000000	    0.0204811112
   28.0000000000	    0.0204142027
   29.0000000000	    0.0200748492
   30.0000000000	    0.0196161440
   31.0000000000	    0.0196816270
   32.0000000000	    0.0195791788
   33.0000000000	    0.0194705071
   34.0000000000	    0.0193996047
   35.0000000000	    0.0193350116
   36.0000000000	    0.0193143687
   37.0000000000	    0.0192884681
   38.0000000000	    0.0192590860
   39.0000000000	    0.0192792039
   40.0000000000	    0.0193604046
   41.0000000000	    0.0194495612
   42.0000000000	    0.0195380649
   43.0000000000	    0.0197113328
   44.0000000000	    0.0198324110
   45.0000000000	    0.0199312232
   46.0000000000	    0.0199987205
   47.0000000000	    0.0200451892
   48.0000000000	    0.0200768405
   49.0000000000	    0.0200931488
   50.0000000000	    0.0200944729
   51.0000000000	    0.0201006155
   52.0000000000	    0.0201030583
   53.0000000000	    0.0201010647
   54.0000000000	    0.0200952844
   55.0000000000	    0.0200891502


==> experiments/merging_scenario_ECC/True-True-True/analyze/GPG_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.000517000000000,   0.012943000000000,   0.002560981818182,   0.002308748039254


==> experiments/merging_scenario_ECC/True-True-True/analyze/GPG_cpu_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.000854000000000,   0.008446000000000,   0.003641036363636,   0.001778474555379


==> experiments/merging_scenario_ECC/True-True-True/analyze/GPG_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001787299999705,   0.014128699998764,   0.003943249090794,   0.002308498910504


==> experiments/merging_scenario_ECC/True-True-True/analyze/GPG_wall_time_statistics_1.csv <==
Min,Max,Mean,Std
   0.002712200001042,   0.009549600001264,   0.005443536363600,   0.001667111506186


==> experiments/merging_scenario_ECC/True-True-True/analyze/closed_loop_cost_0.csv <==
Closed loop cost
  18.448657777110917


==> experiments/merging_scenario_ECC/True-True-True/analyze/closed_loop_cost_1.csv <==
Closed loop cost
  17.724797327409174


==> experiments/merging_scenario_ECC/True-True-True/analyze/closed_loop_potential.csv <==
Closed loop potential
  36.173455104520087


==> experiments/merging_scenario_ECC/True-True-True/analyze/effective_constraint_violation_0.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-True/analyze/effective_constraint_violation_1.csv <==
Maximum effective constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-True/analyze/learning_cpu_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.001249000000000,   0.005521000000000,   0.001725981481481,   0.000611034141337


==> experiments/merging_scenario_ECC/True-True-True/analyze/learning_wall_time_statistics_0.csv <==
Min,Max,Mean,Std
   0.057703399999809,   0.070190700000239,   0.059866170370360,   0.002064908363658


==> experiments/merging_scenario_ECC/True-True-True/analyze/planned_constraint_violation_0.csv <==
Maximum planned constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-True/analyze/planned_constraint_violation_1.csv <==
Maximum planned constraint violation
   0.000000000000000


==> experiments/merging_scenario_ECC/True-True-True/iter/belief_0_1_0.dat <==
    1.0000000000	    0.0200000000
    2.0000000000	    0.0200002116
    3.0000000000	    0.0199990900
    4.0000000000	    0.0199920472
    5.0000000000	    0.0199776639
    6.0000000000	    0.0199866420
    7.0000000000	    0.0199951925
    8.0000000000	    0.0200060197
    9.0000000000	    0.0200097643
   10.0000000000	    0.0200360198
   11.0000000000	    0.0200474831
   12.0000000000	    0.0200504532
   13.0000000000	    0.0200330831
   14.0000000000	    0.0200143063
   15.0000000000	    0.0200176522
   16.0000000000	    0.0200123733
   17.0000000000	    0.0200226744
   18.0000000000	    0.0200280098
   19.0000000000	    0.0200320021
   20.0000000000	    0.0200238117
   21.0000000000	    0.0200356299
   22.0000000000	    0.0199998857
   23.0000000000	    0.0200315062
   24.0000000000	    0.0200134497
   25.0000000000	    0.0200185518
   26.0000000000	    0.0199909794
   27.0000000000	    0.0200215518
   28.0000000000	    0.0200024888
   29.0000000000	    0.0200034985
   30.0000000000	    0.0199959300
   31.0000000000	    0.0199795523
   32.0000000000	    0.0199682325
   33.0000000000	    0.0199554008
   34.0000000000	    0.0199562908
   35.0000000000	    0.0199589214
   36.0000000000	    0.0199730181
   37.0000000000	    0.0199987812
   38.0000000000	    0.0200172592
   39.0000000000	    0.0200315115
   40.0000000000	    0.0200458497
   41.0000000000	    0.0200549951
   42.0000000000	    0.0200609736
   43.0000000000	    0.0200635431
   44.0000000000	    0.0200649689
   45.0000000000	    0.0200627171
   46.0000000000	    0.0200665729
   47.0000000000	    0.0200559553
   48.0000000000	    0.0200510613
   49.0000000000	    0.0200450591
   50.0000000000	    0.0200392745
   51.0000000000	    0.0200359861
   52.0000000000	    0.0200320406
   53.0000000000	    0.0200380803
   54.0000000000	    0.0200357683
   55.0000000000	    0.0200398450


==> experiments/merging_scenario_ECC/timing_simple_reduced.csv <==
Behavior,Belief,Max,Mean
Courteous,Courteous,    0.0084410000,    0.0025399636
Courteous,Stubborn,    0.1008830000,    0.0241337636
Stubborn,Courteous,    0.1008760000,    0.0342852182
Stubborn,Stubborn,    0.0406060000,    0.0110727455

